GEANT4 simulation of a new range verification method using delayed gamma spectroscopy of a Mo-92 marker

In this work, we propose a novel technique for in-vivo proton therapy range verification. This technique makes use of a small hadron tumour marker, $^{92}$Mo, implanted at a short known distance from the clinical treatment volume. Signals emitted from the marker during treatment can provide a direct measurement of the proton beam energy at the marker's position. Fusion-evaporation reactions between the proton beam and marker nucleus result in the emission of delayed characteristic $\gamma$ rays, which are detected off-beam for an improved signal-to-noise ratio. In order to determine the viability of this technique and to establish an experimental setup for future work, the Monte Carlo package GEANT4 was used in combination with ROOT to simulate a treatment scenario with the new method outlined in this work. These simulations show that analyzing the intensity of delayed $\gamma$ rays produced from competing reactions yields a precise measurement of the range of the proton beam relative to the marker, with sub-millimeter uncertainty.

==> manifest.txt <==
The following files are copyright 1994 Peter Williams and released
under the LPPL as explained in the comments beginning each file:
INSTALL
Makefile
README
doc_Makefile
harvard.bib
harvard.sty
harvard.tex
and the derived file harvard.pdf.

The following files are copyright Thorsten Schnier and released
under the LPPL as explained in the comments beginning each file:
harvard.perl

For details of copyrights and licensing for other files, see
the comments included in each.

This file added by Clea F. Rees 2009/01/30.

